Observations and chemical modeling of the isotopologues of formaldehyde and the cations of formyl and protonated formaldehyde in the hot molecular core G331.512-0.103

In the interstellar cold gas, the chemistry of formaldehyde (H$_2$CO) can be essential to explain the formation of complex organic molecules. On this matter, the massive and energetic protostellar object G331 is still unexplored and, hence, we carried out a comprehensive study of the isotopologues of H$_2$CO and formyl cation (HCO$^+$), and of protonated formaldehyde (H$_2$COH$^+$) through the APEX observations in the spectral window $\sim$159-356~GHz. We employed observational and theoretical methods to derive the physical properties of the molecular gas combining LTE and non-LTE analyses. Formaldehyde was characterized via 35 lines of H$_2$CO, H$_2^{13}$CO, HDCO and H$_2$C$^{18}$O. The formyl cation was detected via 8 lines of HCO$^+$, H$^{13}$CO$^+$, HC$^{18}$O$^+$ and HC$^{17}$O$^+$. Deuterium was clearly detected via HDCO, whereas DCO$^+$ remained undetected. H$_2$COH$^+$ was detected through 3 clean lines. According to the radiative analysis, formaldehyde appears to be embedded in a bulk gas with a wide range of temperatures ($T\sim$20-90 K), while HCO$^+$ and H$_2$COH$^+$ are primarily associated with a colder gas ($T\lesssim$ 30 K). The reaction H$_2$CO+HCO$^+ \rightarrow$ H$_2$COH$^+$ + CO is crucial for the balance of the three species. We used Nautilus gas-grain code to predict the evolution of their molecular abundances relative to H$_2$ which values at time scales $\sim$10$^3$ yr matched with the observations in G331: [H$_2$CO] = (0.2-2) $\times$10$^{-8}$, [HCO$^+$] = (0.5-4) $\times$10$^{-9}$ and [H$_2$COH$^+$] = (0.2-2) $\times$10$^{-10}$. Based on the molecular evolution of H$_2$CO, HCO$^+$ and H$_2$COH$^+$, we hypothesized about the young lifetime of G331, which is consistent with the active gas-grain chemistry of massive protostellar objects.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

